AppTechMiner: Mining Applications and Techniques from Scientific Articles

This paper presents AppTechMiner, a rule-based information extraction framework that automatically constructs a knowledge base of all application areas and problem solving techniques. Techniques include tools, methods, datasets or evaluation metrics. We also categorize individual research articles based on their application areas and the techniques proposed/improved in the article. Our system achieves high average precision (~82%) and recall (~84%) in knowledge base creation. It also performs well in application and technique assignment to an individual article (average accuracy ~66%). In the end, we further present two use cases presenting a trivial information retrieval system and an extensive temporal analysis of the usage of techniques and application areas. At present, we demonstrate the framework for the domain of computational linguistics but this can be easily generalized to any other field of research.

==> temporal_data.csv <==
8.2	8.3	6	4.5	7	9.2	10.2
0.4	0.3	0.1	0.8	0.6	2.4	2.4
2	9	8.3	3.2	3	2.8	1.2
0.6	0.5	2.1	2.8	2.9	2	1.2
0.3	0.2	0.1	1.8	3.2	2.2	2.4
0.7	0.4	0.3	0.2	1	2	1
1980-1984	1985-1989	1990-1994	1995-1999	2000-2004	2005-2009	2010-2013

